On the freedom in representing quantum operations

We discuss the effects of a gauge freedom in representing quantum information processing devices, and its implications for characterizing these devices. We demonstrate with experimentally relevant examples that there exists equally valid descriptions of the same experiment which distribute errors differently among objects in a gate-set, leading to different error rates. Consequently, it can be misleading to attach a concrete operational meaning to figures of merit for individual gate-set elements. We propose an alternative operational figure of merit for a gate-set, the mean variation error, and a protocol for measuring this figure.

==> depolarizing_general.csv <==
m,mean,std
1,0.00006899310000008708,6.738918799395258e-6
11,0.00038957128587139287,0.000039798857641317896
21,0.0006695927770164822,0.00007165173394716605
31,0.0010048814405482476,0.00010504570396256394
41,0.0012966760074835026,0.00013713510247118739
51,0.0015779382960697114,0.00016885190350889823
61,0.002156815792164949,0.00020835751671571432
71,0.002537936797416417,0.00024250457998783106
81,0.002806206831561527,0.00027409697451204825
91,0.0030541213309944627,0.00030503394197921665
101,0.003231252292359238,0.00033390567286460486
111,0.003876805356455911,0.00037451577450225564
121,0.003796869499392066,0.00039690734978651437
131,0.004429713467838029,0.0004375035750660984
141,0.004760556173278434,0.0004701794732851685
151,0.005689648116566994,0.0005151846515364903
161,0.00589851783756133,0.0005456143343790632
171,0.004903663760588413,0.0005439065897606842
181,0.005451721862768117,0.0005833774465214265
191,0.005745553873258866,0.0006148198003870953
201,0.005444818543589083,0.0006266997609045477
211,0.0065390464370171245,0.0006835619691071852
221,0.007709356665241101,0.0007366433640049352
231,0.007255105344626118,0.0007497157797085126
241,0.007678450345018168,0.0007844355148091533
251,0.009216709516286958,0.0008434779553745247
261,0.00804128250107582,0.0008405988477870419
271,0.009134210201794422,0.0008921863323509328
281,0.011105977945788114,0.000954247959089497
291,0.01049559510074669,0.0009708450991433615
301,0.007913400788978701,0.0009223933679829892
311,0.011041040940819013,0.0010323427508285119
321,0.009980186649735025,0.0010313156129820747
331,0.011083077977297937,0.0010825424939073913
341,0.009752632813356447,0.0010687567869067036
351,0.014107017253843654,0.0011873056760318124
361,0.01117567637402159,0.0011548531039215987
371,0.013624255520370903,0.0012336452428874617
381,0.011034228712303855,0.00119482372067912
391,0.014894015162304255,0.0013066654049114408
401,0.011202735693087955,0.0012425896358943466

==> depolarizing_identity.csv <==
m,mean,std
1,0.00019998000000009952,0.
11,0.0011986808796041748,0.
21,0.002195386154152268,0.
31,0.0031900998112641687,0.
41,0.004182825830591819,0.
51,0.0051735681838349645,0.
61,0.006162330834756924,0.
71,0.007149117739201127,0.
81,0.008133932845105774,0.
91,0.009116780092520704,0.
101,0.010097663413622504,0.
111,0.011076586732731153,0.
121,0.012053553966323904,0.
131,0.013028569023052938,0.
141,0.014001635803760015,0.
151,0.01497275820149202,0.
161,0.01594194010151706,0.
171,0.01690918538133923,0.
181,0.017874497910715048,0.
191,0.018837881551668323,0.
201,0.019799340158505596,0.
211,0.020758877577832013,0.
221,0.021716497648566424,0.
231,0.02267220420195648,0.
241,0.023626001061594293,0.
251,0.02457789204343186,0.
261,0.025527880955796167,0.
271,0.02647597159940407,0.
281,0.027422167767378047,0.
291,0.028366473245261314,0.
301,0.029308891811032134,0.
311,0.030249427235120585,0.
321,0.031188083280421885,0.
331,0.03212486370231282,0.
341,0.03305977224866585,0.
351,0.03399281265986431,0.
361,0.03492398866881741,0.
371,0.03585330400097608,0.
381,0.03678076237434613,0.
391,0.03770636749950451,0.
401,0.038630123079613554,0.

==> shortunitary_general.csv <==
m,mean,std
1,0.0027279866265799845,0.0003583757430296566
2,0.004926543306939897,0.0004935262270468494
3,0.005822558269894089,0.0005399966885816333
4,0.007670814376487773,0.0006671311642509575
5,0.008660697567822841,0.0007410498203025254
6,0.008587506815242323,0.0007175634783068797
7,0.010661837387513728,0.0007735914791512451
8,0.010940026006671304,0.0008531804639298836
9,0.009921310377001991,0.0009516888489949871
10,0.0117502596631181,0.0009958594491405453
11,0.011677921195801995,0.0009781498022774595
12,0.01328292470585217,0.0010756558655853864
13,0.012900946993820238,0.001020627974376357
14,0.012878913968755859,0.0012492325842929403
15,0.01412459262490968,0.0011709145484913568

==> shortunitary_identity.csv <==
m,mean,std
1,0.00009900000000050647,5.037048669262029e-6
2,0.00020472907500070526,0.000012721248456782738
3,0.0002910174470746402,0.000020463684411936356
4,0.0003980618063618474,0.000026619370993359877
5,0.0004850357903148372,0.00003249295520972081
6,0.0006027534003421037,0.000043133909478024015
7,0.0007053107290454486,0.000045858303803018435
8,0.0007822922416391737,0.00005404889976838966
9,0.0007721402300536806,0.00005436914451606515
10,0.0010201818965565545,0.00006402697595987223
11,0.0009439403668549151,0.00006825818680303693
12,0.0012294845350063082,0.00008395906323350586
13,0.001449124435085216,0.0000928524492154255
14,0.0012977716239535831,0.00008838196012690105
15,0.0016079594675760234,0.00011174030442780565

==> unitary_MVE.csv <==
"m","mean","std"
1,0.0027234866265799834,0.000358542962213818
11,0.013997158588128934,0.001037887558441745
21,0.01690041222809866,0.0013518808192212193
31,0.020185144552578898,0.0016482366359718975
41,0.02317236284091566,0.0018301919464429153
51,0.028451504483862567,0.001953150503287607
61,0.032767063233945376,0.002552295100554062
71,0.031704543223177846,0.002386045103970812
81,0.03795363092005536,0.0026508073006567454
91,0.039314808798259555,0.0028369920836787154
101,0.03439903878182585,0.002656883914012253
111,0.04105776760046527,0.002613733751689063
121,0.04393398331054582,0.0030385548490797034
131,0.04974221828990833,0.0035415109401824144
141,0.04367449478459557,0.0033781665308148866
151,0.05118561970183296,0.003507030391774061
161,0.050728835399170176,0.0034008548650839125
171,0.0534517807362148,0.0038061709316668853
181,0.05934201064432025,0.0038402499902450778
191,0.059739779968107524,0.0040930477508966095
201,0.05566268558330801,0.004018224584039601
211,0.06574489973572968,0.004055878929328516
221,0.05795448705787277,0.00412021792590923
231,0.06143121058737767,0.004157566320834907
241,0.06905312879815621,0.004516888530890186
251,0.061496053042995796,0.004373203286497437
261,0.06802500484438861,0.004352540501777618
271,0.06615244529535835,0.004354704404250307
281,0.06369069911206408,0.004093623946001664
291,0.07383077444058989,0.004506643938710114
301,0.06593150422263298,0.004235560709926289
311,0.07650164428855344,0.00477193361224982
321,0.07349701809745605,0.004352869201648692
331,0.07619369785490195,0.004935305784174542
341,0.07677114690061973,0.0047592513074339255
351,0.08356072070486914,0.005137491864237839
361,0.07808292592939854,0.005242514951255623
371,0.07789900056201192,0.004734665501901736
381,0.08777835711532558,0.004940522276628461
391,0.07992896507877985,0.0052599653896577385
401,0.08723998371284432,0.00563083906866881
411,0.08142365635967767,0.005381136317036627
421,0.09193351976978098,0.006326161730715286
431,0.08804336458716387,0.005452377841270478
441,0.08760761445919762,0.00535018116083644
451,0.08228925518676836,0.004965485653312052
461,0.08914149405989738,0.005361759138036664
471,0.0985483529309768,0.006262170550581767
481,0.09735789296123011,0.0059898756317294825
491,0.08469172163382187,0.005296420545918969
501,0.08564494293207459,0.00582079584829315


==> unitary_general.csv <==
m,mean,std
1,0.002727986626580012,0.0003583757430296541
3,0.006197122419895067,0.0006002939293581316
5,0.0070623254603655525,0.0006436252965516116
7,0.009660470248384859,0.0008586883792238405
9,0.01012656120857082,0.0008469716838135703
11,0.012209434736751852,0.0010210645290048054
13,0.01461947522565537,0.001122598603326675
15,0.013480371120905572,0.001094803997453721
17,0.01437502854761015,0.0010446659471628787
19,0.015883217723499064,0.0012301235644014072
21,0.018985022024812448,0.0014851519879611331
31,0.022276883192515893,0.0017799586035274174
41,0.02461106771679644,0.0018668899642557313
51,0.028442558460253155,0.0022120213013743285
61,0.030030166047412772,0.002347771366620341
71,0.0353083546314875,0.0023982998512574335
81,0.03550290796165043,0.0024931260671636306
91,0.04530319477831779,0.0031493861538156643
101,0.04071749454814558,0.002757450192622336
111,0.04429933162214891,0.003245344467889581
121,0.048077821228768955,0.0033794857059374368
131,0.0460704877747706,0.0032471005709955834
141,0.04747004055476944,0.0033367306164825564
151,0.05050755841540153,0.003367990246744305
161,0.05248365104111429,0.0033772450006007136
171,0.05688766577014936,0.004006344599964474
181,0.05661309500221069,0.003673915714135752
191,0.06469304572551515,0.003936611860511087
201,0.06253779200786265,0.004118388760575114
211,0.06285448614822804,0.004310292747542024
221,0.060474929985571683,0.00413975150574085
231,0.06197938759976504,0.004188596011600138
241,0.06784924562668702,0.004243300712032143
251,0.06432261113340222,0.0039002630020493786
261,0.06532741353867495,0.004439495477633662
271,0.07211588432458967,0.004632593069801465
281,0.0649024006035082,0.0046148047277201065
291,0.07197466146592413,0.004908825790088415
301,0.07523991880252522,0.004768163586441147
311,0.0682291464958436,0.004776564490275083
321,0.07552049556554437,0.004886208883417232
331,0.07040593811261997,0.0044923410159078865
341,0.07040267334308925,0.004738716185758223
351,0.07486116644498392,0.0047037615278883865
361,0.08072943760597645,0.004815866204826369
371,0.08350890053474883,0.004978179146760713
381,0.07973564069854007,0.005117590844752996
391,0.07741508574072681,0.005163212611278451
401,0.07829428809814896,0.004934727647783693

==> unitary_identity.csv <==
m,mean,std
1,0.00010050000000050741,4.999874370284164e-6
3,0.0003366748556033111,0.00002148335699457477
5,0.0005190702956245685,0.000035637056724270745
7,0.0006775421752077981,0.000047032895661035125
9,0.0010099861510329555,0.00006842840500593489
11,0.0011214536292115862,0.00007912281550371982
13,0.0012908226348684482,0.00009313963943799141
15,0.0013772650948623438,0.00009353855526164786
17,0.0016554840398436738,0.00011970555366961587
19,0.0019492788980634162,0.00014393357681783295
21,0.002355752901687833,0.0001922041986590144
31,0.002974563495185822,0.00018494884998359828
41,0.003392572349359748,0.00021212711423803626
51,0.004734630544145285,0.0003730356416513837
61,0.00553863544520472,0.000344694555020396
71,0.007379420313423454,0.0004982237124395619
81,0.009118271115931,0.0006244028874813679
91,0.008826609688567088,0.0006215428873616107
101,0.010281662656577612,0.0006748497151739999
111,0.010842805549820887,0.0007098591191996811
121,0.012251181156843698,0.0007839476680644761
131,0.012215167723001788,0.0008452149723216695
141,0.013136169498836205,0.0008467874813443685
151,0.013998469085705385,0.0010381700149493121
161,0.014279207671711022,0.000992829695430752
171,0.017114954753264678,0.0012854699440722477
181,0.0197791272202216,0.001448926373437554
191,0.01858352494807053,0.0013047038023214993
201,0.02268750815388871,0.0016983782234100062
211,0.02237967395284866,0.0016169360059928863
221,0.02095889849052968,0.001378505255314512
231,0.018816258180201172,0.0012358134190473555
241,0.022387317979919562,0.0015543436652549422
251,0.02219817655792103,0.0014944922441162745
261,0.026535517099834597,0.0016769690954564287
271,0.02776094775826559,0.0018413345203528576
281,0.027539913571201204,0.001682206381422224
291,0.028807727249003094,0.002120401171436522
301,0.034416375075779604,0.0026694801884410645
311,0.03170817162491637,0.0023982135020755527
321,0.034202666542166776,0.0028076803685190273
331,0.03262027225474398,0.0020128438142585935
341,0.03239685253699847,0.00218823344079607
351,0.035698955810871506,0.0028955981900574165
361,0.030479066648775376,0.002047555056864845
371,0.034064532145149304,0.002076445295459281
381,0.036441869308035675,0.0023242995693905175
391,0.04246166645434299,0.0029884571875889838
401,0.03602963446331538,0.0028928682586063384
